Pulsations and Pre-He White Dwarf in the Post-mass Transfer Eclipsing System WASP 1021-28

We present results from VLT/UVES spectra and TESS photometric observations of the pulsating EL CVn binary WASP 1021-28, containing a He-core white dwarf precursor (pre-He WD). Double-lined radial velocities were measured with the atmospheric parameters of $T_{\rm eff,A}$ = 7411$\pm40$ K, [M/H] = 0.34$\pm$0.05 dex, and $v_{\rm A}$$\sin i$ = 86.6$\pm$4.0 km s$^{-1}$ for the more massive primary. Combining these measurements and TESS data from four sectors allowed the direct calculation of accurate values for the absolute parameters of each component and the distance to the system. The third-light source of $l_3$ = 0.029 may be the outer tertiary object previously discovered by SPHERE/IRDIS observations. WASP 1021-28 A is located near the blue edge of the $\gamma$ Dor instability strip, and the less massive companion is concurrent with the He-core WD model for metallicity $Z$ = 0.02 and mass $M$ = 0.191 $M_\odot$. The $Z$ value and the Galactic kinematics demonstrate that the program target belongs to the thin-disk population. We iteratively prewhitened the entire TESS residuals and extracted four and nine significant signals in two ranges of 1.12$-$2.25 day$^{-1}$ and 111.25$-$139.24 day$^{-1}$, respectively. A signal of $f_2$ = 1.31865 day$^{-1}$ in the low-frequency region can be attributed to the $\gamma$ Dor pulsation of WASP 1021-28 A, and the high frequencies may be extremely low-mass pre-He WD oscillations. The results presented here provide valuable information on the evolution of short-period EL CVn stars proposed as inner binaries of hierarchical triple systems and the multiperiodic pulsations.

==> Table1.dat <==
Table 1. TESS Eclipse Timings of WASP 1021-28
===============================================================
      BJD               Error        Epoch       O-C      Min   
---------------------------------------------------------------
2,458,544.64284      +/-0.00015       -0.5    -0.00002    II   
2,458,545.09330      +/-0.00008        0.0    -0.00001    I    
2,458,545.54347      +/-0.00016        0.5    -0.00029    II   
2,458,545.99450      +/-0.00009        1.0    +0.00029    I    
2,458,546.44472      +/-0.00027        1.5    +0.00006    II   
2,458,546.89497      +/-0.00010        2.0    -0.00014    I    
2,458,547.34582      +/-0.00018        2.5    +0.00026    II   
2,458,547.79634      +/-0.00010        3.0    +0.00034    I    
2,458,548.24629      +/-0.00019        3.5    -0.00016    II   
2,458,548.69701      +/-0.00010        4.0    +0.00011    I    
2,458,549.14740      +/-0.00015        4.5    +0.00005    II   
2,458,549.59792      +/-0.00009        5.0    +0.00012    I    
2,458,550.04837      +/-0.00023        5.5    +0.00012    II   
2,458,550.49877      +/-0.00008        6.0    +0.00007    I    
2,458,550.94862      +/-0.00018        6.5    -0.00053    II   
2,458,551.39992      +/-0.00009        7.0    +0.00032    I    
2,458,551.84982      +/-0.00019        7.5    -0.00023    II   
2,458,552.30063      +/-0.00010        8.0    +0.00013    I    
2,458,552.75129      +/-0.00019        8.5    +0.00034    II   
2,458,553.20151      +/-0.00009        9.0    +0.00012    I    
2,458,553.65190      +/-0.00026        9.5    +0.00006    II   
2,458,554.10240      +/-0.00010       10.0    +0.00011    I    
2,458,554.55264      +/-0.00025       10.5    -0.00010    II   
2,458,555.00334      +/-0.00012       11.0    +0.00015    I    
2,458,555.45351      +/-0.00017       11.5    -0.00013    II   
2,458,558.15631      +/-0.00028       14.5    -0.00003    II   
2,458,558.60700      +/-0.00011       15.0    +0.00021    I    
2,458,559.05715      +/-0.00021       15.5    -0.00009    II   
2,458,559.50771      +/-0.00011       16.0    +0.00003    I    
2,458,559.95777      +/-0.00027       16.5    -0.00036    II   
2,458,560.40885      +/-0.00010       17.0    +0.00027    I    
2,458,560.85883      +/-0.00025       17.5    -0.00020    II   
2,458,561.30964      +/-0.00010       18.0    +0.00016    I    
2,458,561.75986      +/-0.00023       18.5    -0.00007    II   
2,458,562.21073      +/-0.00011       19.0    +0.00035    I    
2,458,562.66060      +/-0.00021       19.5    -0.00023    II   
2,458,563.11160      +/-0.00009       20.0    +0.00032    I    
2,458,563.56180      +/-0.00016       20.5    +0.00007    II   
2,458,564.01237      +/-0.00010       21.0    +0.00020    I    
2,458,564.46262      +/-0.00016       21.5    -0.00001    II   
2,458,564.91337      +/-0.00012       22.0    +0.00030    I    
2,458,565.36405      +/-0.00024       22.5    +0.00053    II   
2,458,565.81412      +/-0.00011       23.0    +0.00015    I    
2,458,566.26425      +/-0.00015       23.5    -0.00017    II   
2,458,566.71504      +/-0.00011       24.0    +0.00017    I    
2,458,567.16465      +/-0.00026       24.5    -0.00067    II   
2,458,567.61589      +/-0.00011       25.0    +0.00012    I    
2,458,568.06597      +/-0.00014       25.5    -0.00025    II   
2,459,282.47818      +/-0.00004      818.5    -0.00044    II   
2,459,282.92907      +/-0.00003      819.0    +0.00001    I    
2,459,283.37906      +/-0.00005      819.5    -0.00045    II   
2,459,283.83017      +/-0.00004      820.0    +0.00021    I    
2,459,284.27989      +/-0.00003      820.5    -0.00052    II   
2,459,284.73100      +/-0.00004      821.0    +0.00014    I    
2,459,285.18122      +/-0.00003      821.5    -0.00009    II   
2,459,285.63185      +/-0.00003      822.0    +0.00009    I    
2,459,286.08237      +/-0.00003      822.5    +0.00016    II   
2,459,286.53298      +/-0.00004      823.0    +0.00032    I    
2,459,286.98240      +/-0.00009      823.5    -0.00071    II   
2,459,287.43322      +/-0.00003      824.0    -0.00034    I    
2,459,287.88357      +/-0.00003      824.5    -0.00044    II   
2,459,288.33453      +/-0.00003      825.0    +0.00008    I    
2,459,288.78505      +/-0.00003      825.5    +0.00015    II   
2,459,289.23532      +/-0.00003      826.0    -0.00003    I    
2,459,289.68519      +/-0.00003      826.5    -0.00061    II   
2,459,290.13639      +/-0.00005      827.0    +0.00014    I    
2,459,290.58692      +/-0.00004      827.5    +0.00022    II   
2,459,291.03713      +/-0.00004      828.0    -0.00002    I    
2,459,291.48751      +/-0.00003      828.5    -0.00009    II   
2,459,291.93817      +/-0.00004      829.0    +0.00012    I    
2,459,292.38908      +/-0.00007      829.5    +0.00058    II   
2,459,295.54141      +/-0.00004      833.0    -0.00023    I    
2,459,295.99243      +/-0.00003      833.5    +0.00034    II   
2,459,296.44225      +/-0.00003      834.0    -0.00029    I    
2,459,296.89269      +/-0.00002      834.5    -0.00030    II   
2,459,297.34362      +/-0.00004      835.0    +0.00018    I    
2,459,297.79376      +/-0.00004      835.5    -0.00013    II   
2,459,298.24422      +/-0.00009      836.0    -0.00012    I    
2,459,298.69408      +/-0.00003      836.5    -0.00071    II   
2,459,299.14501      +/-0.00003      837.0    -0.00023    I    
2,459,299.59566      +/-0.00004      837.5    -0.00002    II   
2,459,300.04572      +/-0.00004      838.0    -0.00041    I    
2,459,300.49647      +/-0.00004      838.5    -0.00011    II   
2,459,300.94710      +/-0.00004      839.0    +0.00007    I    
2,459,301.39707      +/-0.00003      839.5    -0.00041    II   
2,459,301.84776      +/-0.00004      840.0    -0.00017    I    
2,459,302.29790      +/-0.00004      840.5    -0.00048    II   
2,459,302.74876      +/-0.00004      841.0    -0.00007    I    
2,459,303.19883      +/-0.00004      841.5    -0.00045    II   
2,459,303.64961      +/-0.00003      842.0    -0.00012    I    
2,459,304.09920      +/-0.00003      842.5    -0.00098    II   
2,459,304.55069      +/-0.00002      843.0    +0.00007    I    
2,459,305.00116      +/-0.00003      843.5    +0.00009    II   
2,459,305.45162      +/-0.00004      844.0    +0.00010    I    
2,459,305.90149      +/-0.00006      844.5    -0.00048    II   
2,459,989.68260      +/-0.00005     1603.5    -0.00123    II   
2,459,990.13420      +/-0.00003     1604.0    -0.00008    I    
2,459,990.58456      +/-0.00002     1604.5    -0.00016    II   
2,459,991.03502      +/-0.00003     1605.0    -0.00015    I    
2,459,991.48542      +/-0.00003     1605.5    -0.00020    II   
2,459,991.93602      +/-0.00005     1606.0    -0.00005    I    
2,459,992.38594      +/-0.00002     1606.5    -0.00058    II   
2,459,992.83696      +/-0.00003     1607.0    -0.00001    I    
2,459,993.28697      +/-0.00003     1607.5    -0.00045    II   
2,459,993.73800      +/-0.00006     1608.0    +0.00013    I    
2,459,994.18804      +/-0.00004     1608.5    -0.00028    II   
2,459,994.63888      +/-0.00002     1609.0    +0.00011    I    
2,459,995.53999      +/-0.00003     1610.0    +0.00033    I    
2,459,995.99039      +/-0.00003     1610.5    +0.00028    II   
2,459,996.44085      +/-0.00003     1611.0    +0.00029    I    
2,459,996.89059      +/-0.00004     1611.5    -0.00042    II   
2,459,997.34176      +/-0.00004     1612.0    +0.00030    I    
2,459,997.79105      +/-0.00003     1612.5    -0.00086    II   
2,459,998.24268      +/-0.00002     1613.0    +0.00032    I    
2,459,998.69230      +/-0.00002     1613.5    -0.00051    II   
2,459,999.14328      +/-0.00007     1614.0    +0.00002    I    
2,459,999.59334      +/-0.00006     1614.5    -0.00037    II   
2,460,000.04467      +/-0.00003     1615.0    +0.00051    I    
2,460,000.49443      +/-0.00003     1615.5    -0.00018    II   
2,460,002.74685      +/-0.00003     1618.0     0.00000    I    
2,460,003.19701      +/-0.00003     1618.5    -0.00029    II   
2,460,003.64764      +/-0.00003     1619.0    -0.00011    I    
2,460,004.09762      +/-0.00003     1619.5    -0.00058    II   
2,460,004.54833      +/-0.00003     1620.0    -0.00032    I    
2,460,004.99937      +/-0.00003     1620.5    +0.00027    II   
2,460,005.44940      +/-0.00002     1621.0    -0.00015    I    
2,460,005.90029      +/-0.00002     1621.5    +0.00029    II   
2,460,006.35061      +/-0.00004     1622.0    +0.00017    I    
2,460,006.80055      +/-0.00004     1622.5    -0.00034    II   
2,460,007.25126      +/-0.00003     1623.0    -0.00008    I    
2,460,008.15210      +/-0.00004     1624.0    -0.00014    I    
2,460,008.60230      +/-0.00003     1624.5    -0.00039    II   
2,460,009.05348      +/-0.00002     1625.0    +0.00034    I    
2,460,009.50329      +/-0.00003     1625.5    -0.00030    II   
2,460,009.95378      +/-0.00003     1626.0    -0.00026    I    
2,460,010.40418      +/-0.00002     1626.5    -0.00031    II   
2,460,010.85476      +/-0.00004     1627.0    -0.00018    I    
2,460,011.30491      +/-0.00004     1627.5    -0.00048    II   
2,460,011.75551      +/-0.00003     1628.0    -0.00033    I    
2,460,012.20611      +/-0.00004     1628.5    -0.00017    II   
2,460,012.65673      +/-0.00008     1629.0     0.00000    I    
2,460,013.10643      +/-0.00005     1629.5    -0.00075    II   
2,460,013.55770      +/-0.00003     1630.0    +0.00007    I    
2,460,014.45828      +/-0.00006     1631.0    -0.00025    I    
2,460,014.90871      +/-0.00003     1631.5    -0.00027    II   
2,460,015.35930      +/-0.00004     1632.0    -0.00013    I    
2,460,015.80947      +/-0.00004     1632.5    -0.00041    II   
2,460,016.26066      +/-0.00003     1633.0    +0.00033    I    
2,460,016.71022      +/-0.00004     1633.5    -0.00056    II   
2,460,017.16128      +/-0.00004     1634.0    +0.00006    I    
2,460,017.61098      +/-0.00003     1634.5    -0.00070    II   
2,460,018.06203      +/-0.00002     1635.0    -0.00009    I    
2,460,018.51193      +/-0.00003     1635.5    -0.00064    II   
2,460,018.96270      +/-0.00003     1636.0    -0.00032    I    
2,460,019.41344      +/-0.00002     1636.5    -0.00003    II   
2,460,019.86367      +/-0.00002     1637.0    -0.00025    I    
2,460,020.31393      +/-0.00002     1637.5    -0.00044    II   
2,460,020.76469      +/-0.00003     1638.0    -0.00013    I    
2,460,021.66571      +/-0.00006     1639.0    -0.00001    I    
2,460,022.11641      +/-0.00004     1639.5    +0.00024    II   
2,460,022.56657      +/-0.00003     1640.0    -0.00005    I    
2,460,023.01605      +/-0.00002     1640.5    -0.00102    II   
2,460,023.46721      +/-0.00003     1641.0    -0.00030    I    
2,460,023.91728      +/-0.00003     1641.5    -0.00068    II   
2,460,024.36822      +/-0.00004     1642.0    -0.00019    I    
2,460,024.81838      +/-0.00003     1642.5    -0.00048    II   
2,460,025.26936      +/-0.00005     1643.0    +0.00005    I    
2,460,025.71938      +/-0.00003     1643.5    -0.00038    II   
2,460,026.17033      +/-0.00003     1644.0    +0.00012    I    
2,460,026.61985      +/-0.00002     1644.5    -0.00081    II   
2,460,027.07137      +/-0.00003     1645.0    +0.00026    I    
2,460,027.97184      +/-0.00003     1646.0    -0.00017    I    
2,460,028.42187      +/-0.00006     1646.5    -0.00059    II   
2,460,028.87288      +/-0.00005     1647.0    -0.00002    I    
2,460,029.32278      +/-0.00003     1647.5    -0.00057    II   
2,460,029.77390      +/-0.00003     1648.0    +0.00010    I    
2,460,030.22398      +/-0.00004     1648.5    -0.00027    II   
2,460,030.67475      +/-0.00004     1649.0    +0.00005    I    
2,460,031.12510      +/-0.00004     1649.5    -0.00005    II   
2,460,031.57565      +/-0.00002     1650.0    +0.00005    I    
2,460,032.02519      +/-0.00003     1650.5    -0.00086    II   
---------------------------------------------------------------

